Interactions with Prompt Problems: A New Way to Teach Programming with Large Language Models

Large Language Models (LLMs) have upended decades of pedagogy in computing education. Students previously learned to code through \textit{writing} many small problems with less emphasis on code reading and comprehension. Recent research has shown that free code generation tools powered by LLMs can solve introductory programming problems presented in natural language with ease. In this paper, we propose a new way to teach programming with Prompt Problems. Students receive a problem visually, indicating how input should be transformed to output, and must translate that to a prompt for an LLM to decipher. The problem is considered correct when the code that is generated by the student prompt can pass all test cases. In this paper we present the design of this tool, discuss student interactions with it as they learn, and provide insights into this new class of programming problems as well as the design tools that integrate LLMs.

==> data/qual-data-analysis.txt <==
Student Responses are in the spreadsheet:

https://docs.google.com/spreadsheets/d/1a9u57JUIo2X43dT-O856qAPtOwnnfMGBXLNCVe7TYU8/edit?usp=sharing

In scope: 
comments about the tool
comments specifically task
comments about prompting 

CODES

Useful tool / easy tool / positive experience

Difficult tool / negative / suggestions

Easy task -- comments about the prompting task

Difficult task

Problem formulation (including mental models)

Overreliance?  Prompt Engineering

Interpretability / Understanding

Learning / Code Examples

Overcoming code writers block

Metacognition / reflection / critical thinking

Emotion (e.g., tedious, frustrating)

Processes (e.g., reformulation of problem, iterative processes)

Prompt engineering is a useful skill

------- Dropped, but could reinstate ----
Productivity / Efficiency

TODO:
Andrew to allocate IDs to code
- Code every second ID, both labs
- Each researcher to code 1/3 of the available codes
- Use 5% of the uncoded data as a reliability check


#################################################### 
#    David's Notes on code definitions and usage   #
#################################################### 
Difficult/negative experience: Comments specifically focused on usage of Promptly. (e.g., UI elements, difficultly modifying prompt, feedback, etc.)

Useful tool/ Positive experience: Inverse of above.

Difficult task: The student mentions that prompting to get their desired result was difficult either due to the difficulty of prompting itself or understanding what they should be asking for.

Easy task: The inverse of difficult.

**Problem formulation**: Student discusses the issues of formulating their prompt correctly in order to get desired output. This differs from process as they do not discuss iterative improvement.

*Overreliance**: Student mentions that they may become overreliant on prompting.

**Interpretability**: The students raises concerns regarding the interpretability of the code that GPT is producing and how that impacts their ability to complete the activity. Or the student states that the code was generally interpretable.

**Learning/Code Examples**: Student generally mentions learning via the example code, be it through a new method of completing the exercise or through some functionality of the language they hadn't encountered before.

Overcoming Writers Block: Students mentions prompting as being useful when they get stuck on a problem 

Metacognition: 

**Emotion**: Student mentions an emotion while using the tool (e.g., anger, frustration, superlative confusion)

**Process**: Student discusses the iterative process of improving prompts in order to achive their goals.


====================================================================
====================================================================
Context
- Andrew

Methods 
- Andrew

David
- Describing codes, organising into related groups, drawing out interesting quotes.

Steve 
- Quantitative bar charts

Implications.




